A topological Dirac insulator in a quantum spin Hall phase (experimental realization of a 3D Topological Insulator)

When electrons are subject to a large external magnetic field, the conventional charge quantum Hall effect \cite{Klitzing,Tsui} dictates that an electronic excitation gap is generated in the sample bulk, but metallic conduction is permitted at the boundary. Recent theoretical models suggest that certain bulk insulators with large spin-orbit interactions may also naturally support conducting topological boundary states in the extreme quantum limit, which opens up the possibility for studying unusual quantum Hall-like phenomena in zero external magnetic fields. Bulk Bi{1-x}Sbx single crystals are predicted to be prime candidates for one such unusual Hall phase of matter known as the topological insulator. The hallmark of a topological insulator is the existence of metallic spin-textured surface states that are higher dimensional analogues of the edge states that characterize a quantum spin Hall insulator. Here, using incident-photon-energy-modulated angle-resolved photoemission spectroscopy, we report the direct observation of massive Dirac particles in the bulk of Bi0.9Sb0.1, locate the Kramers' points at the sample's boundary and provide a comprehensive mapping of the topological Dirac insulator's gapless surface modes. These findings taken together suggest that the observed surface state on the boundary of the bulk insulator is a realization of the much sought exotic "topological metal". They also suggest that this material has potential application in developing next-generation quantum computing devices that may incorporate "light-like" bulk carriers and topologically protected spin-textured edge-surface currents. This work is a detailed version of [Hsieh et.al., NATURE 452, 970 (2008), {Submitted in November 2007}].

==> 00README.XXX.txt <==
Hsieh_BiSb3.dvi keepcomments
